AttacKG: Constructing Technique Knowledge Graph from Cyber Threat Intelligence Reports

Cyber attacks are becoming more sophisticated and diverse, making detection increasingly challenging. To combat these attacks, security practitioners actively summarize and exchange their knowledge about attacks across organizations in the form of cyber threat intelligence (CTI) reports. However, as CTI reports written in natural language texts are not structured for automatic analysis, the report usage requires tedious manual efforts of cyber threat intelligence recovery. Additionally, individual reports typically cover only a limited aspect of attack patterns (techniques) and thus are insufficient to provide a comprehensive view of attacks with multiple variants. To take advantage of threat intelligence delivered by CTI reports, we propose AttacKG to automatically extract structured attack behavior graphs from CTI reports and identify the adopted attack techniques. We then aggregate cyber threat intelligence across reports to collect different aspects of techniques and enhance attack behavior graphs into technique knowledge graphs (TKGs). In our evaluation against 1,515 real-world CTI reports from diverse intelligence sources, AttacKG effectively identifies 28,262 attack techniques with 8,393 unique Indicators of Compromises (IoCs). To further verify the accuracy of AttacKG in extracting threat intelligence, we run AttacKG on 16 manually labeled CTI reports. Empirical results show that AttacKG accurately identifies attack-relevant entities, dependencies, and techniques with F1-scores of 0.887, 0.896, and 0.789, which outperforms the state-of-the-art approaches Extractor and TTPDrill. Moreover, the unique technique-level intelligence will directly benefit downstream security tasks that rely on technique specifications, e.g., APT detection and cyber attack reconstruction.

==> Reference/Accuracy.txt <==
3. Firefox DNS Drakon APT
The attack started by browsing to http://128.55.12.167:8641/config.html, selecting DNS, entering hostname Xx--ls8h.com, file 938527054, and clicking the Visit button.  This triggered the Firefox backdoor to connect out via DNS to XX--ls8h.com.  Drakon APT was downloaded and executed and connected to 128.55.12.167:8640 for C2.  The attacker escalated privileges using the new File System Filter Driver, which looks for processes opening specific files which don’t exist and elevates them.  Once SYSTEM, the attacker exfil’ed the host and network files as well as a passwd file in the home directory.

4. Firefox Drakon APT Elevate Copykatz
First attacked ta51-pivot-2 and deployed OC2, allowing us to run our attack from within the target network.  Exploited Firefox backdoor by again browsing to http://128.55.12.233.  Loader Drakon was executed in Firefox memory and connected out to 128.55.12.233:8000 and 128.55.12.233:443 for C2.  After the BBN reboot, driver was disabled, and we would now be able to use privilege escalation via our perfmon driver.  We loaded the copykatz module to recon data from the system.

5. Firefox BITS Micro APT
Benign activity ran for most of the morning while the tools were being setup for the day.  The activity was modified so the hosts would open Firefox and browse to http://215.237.119.171/config.html.  The simulated host then entered URL for BITS Micro APT as http://68.149.51.179/ctfhost2.exe.   We used the exploited Firefox backdoor to initiate download of ctfhost2.exe via the Background Intelligent Transfer Service (BITS).  Our server indicated the file was successfully downloaded using the BITS protocol, and soon after Micro APT was executed on the target and connected out to 113.165.213.253:80 for C2.  The attacker tried to elevate using a few different drivers, but it failed once again due to the computer having been restarted without disabling driver signature enforcement.  BBN tried using BCDedit to permanently disable driver signing, but it did not seem to work during the engagement as the drivers failed to work unless driver signing was explicitly disabled during boot.

6. SSH BinFmt-Elevate
Copied files via SCP and connected via SSH from the ta1-pivot-2 host.  Sent files to the target included the privilege escalation driver load_helper and an elevate client.  Connected to target using SSH with stolen credentials.  Loaded the driver, and used it to gain root privileges.  As root, exfil’d /etc/passwd, /etc/shadow, and the admin’s home directory Documents files.

7. Nginx Drakon APT
The attacker first tried to attack from an outside host, using 98.23.182.25:80 to download Drakon APT and 108.192.100.31:80 for C2.  That failed, though, so the attacker switched to ta1-pivot-2 for the attack C2.  The malformed HTTP POST was sent from 128.55.12.167 and resulted in C2 to 128.55.12.233:80.  The attacker then repeated the same attack against ta1-cadets-1, exfil’ing /etc/password from both hosts.  The connections were both left open for later.
The CADETS hosts were both attacked in succession using the Nginx Drakon APT simulacrum.  
For the attack against CADETS the exploits Nginx by simulation of remote code execution on the listening port of the webserver TCP 80.  A malicious HTTP post is sent to 128.55.12.75:80 and 128.55.12.51:80 respectively.   The callback is established to C2 and the following commands are sent to gather intellignece on the host environment: hostname, whoami, cat /etc/passwd, whoami, and hostname.  

8. Frankenstein Campaign
The threat actors sent the trojanized Microsoft Word documents, probably via email. Talos discovered a document named  MinutesofMeeting-2May19.docx. Once the victim opens the document, it fetches a remove template from the actor-controlled website, hxxp://droobox[.]online:80/luncher.doc. Once the luncher.doc was downloaded, it used CVE-2017-11882, to execute code on the victim's machine. After the exploit, the file would write a series of base64-encoded PowerShell commands that acted as a stager and set up persistence by adding it to the HKCU\Software\Microsoft\Windows\CurrentVersion\Run Registry key. 
Once the evasion checks were complete, the threat actors used MSbuild to execute an actor-created file named "LOCALAPPDATA\Intel\instal.xml". Based on lexical analysis, we assess with high confidence that this component of the macro script was based on an open-source project called "MSBuild-inline-task." While this technique was previously documented last year, it has rarely been observed being used in operations. Talos suspects the adversary chose MSBuild because it is a signed Microsoft binary, meaning that it can bypass application whitelisting controls on the host when being used to execute arbitrary code.
Once the "instal.xml" file began execution, it would deobfuscate the base64-encoded commands. This revealed a stager, or a small script designed to obtain an additional payload. While analyzing this stager, we noticed some similarities to the "Get-Data" function of the FruityC2 PowerShell agent. One notable difference is that this particular stager included functionality that allowed the stager to communicate with the command and control (C2) via an encrypted RC4 byte stream. In this sample, the threat actors' C2 server was the domain msdn[.]cloud.
the C2 would return a string of characters. Once the string was RC4 decrypted, it launched a PowerShell Empire agent. The PowerShell script would attempt to enumerate the host to look for certain information. Once the aforementioned information was obtained, it was sent back to the threat actor's C2.

9. OceanLotus (APT32) Campaign
The Adobe_Flash_install.rar archive that was returned from the baomoivietnam.com website contained the files Flash_Adobe_Install.exe and goopdate.dll. The table below provides some basic information on all three of these files.
The file goopdate.dll has the hidden file attribute set and will not show in Windows Explorer on systems using default settings. This results in the user seeing only the Flash_Adobe_Install.exe file to execute in order to install what they believe to be an update to Flash Player. When run, it will automatically load goopdate.dll due to search order hijacking. Goopdate.dll is a highly obfuscated loader whose ultimate purpose is to load a Cobalt Strike stager into memory and then execute it. The Cobalt Strike stager will simply try to download and execute a shellcode from a remote server, in this case using the following URL: summerevent.webhop.net/QuUA

10. Cobalt Campaign
All observed attacks start with an email message, containing either a malicious attachment or a URL which leads to the first stage of the attack. The text of the emails is likely taken from legitimate email, such as mailing lists that targeted organizations may be subscribed to. Below are three examples, with the first one purporting to be sent by the European Banking Federation and is using a newly registered domain for the spoofed sender email address. The attachment is a malicious PDF file that entices the user to click on a URL to download and open a weaponized RTF file containing exploits for CVE-2017-11882, CVE-2017-8570 and CVE-2018-8174. The final payload is a JScript backdoor also known as More_eggs that allows the attacker to control the affected system remotely.
Notable applications used in these attacks are cmstp and msxsl. The Microsoft Connection Manager Profile Installer (cmstp.exe) is a command-line program used to install Connection Manager service profiles. Cmstp accepts an installation information file (INF) as a parameter and installs a service profile leveraged for remote access connections. A malicious INF file can be supplied as a parameter to download and execute remote code. Cmstp may also be used to load and execute COM scriptlets (SCT files) from remote servers.
Microsoft allows developers to create COM+ objects in script code stored in an XML document, a so-called scriptlet file. Although it is common to use JScript or VBScript, as they are available in Windows by default, a scriptlet can contain COM+ objects implemented in other languages, including Perl and Python, which would be fully functional if the respective interpreters are installed.
To bypass AppLocker and launching script code within a scriptlet, the attacker includes the malicious code within an XML script tag placed within the registration tag of the scriptlet file and calls cmstp with appropriate parameters.
An earlier part of the second stage is implemented as an encrypted JScript scriptlet which eventually drops a randomly named COM server DLL binary with a .txt filename extension, for example, 9242.txt, in the user's home folder and registers the server using the regsvr32.exe utility.The dropper contains an encrypted data blob that is decrypted and written to the disk. The dropper then launches the next stage of the attack by starting PowerShell, msxsl or cmstp.exe as described above.
The PowerShell chain is launched from an obfuscated JScript scriptlet previously downloaded from the command and control (C2) server and launched using cmstp.exe. The first PowerShell stage is a simple downloader that downloads the next PowerShell stage and launches a child instance of powershell.exe using the downloaded, randomly named script as the argument. The downloaded PowerShell script code is obfuscated in several layers before the last layer is reached. The last layer loads shellcode into memory and creates a thread within the PowerShell interpreter process space.

==> Reference/TTPDrill_Result.txt <==
==========================================================================================================================================================================================================================================================================

Text:
 The threat actors sent the trojanized Microsoft Word documents, probably via email. 

Extracted Information:
 ['sent', 'microsoft', 'sent', 'document', 'email', 'threat', 'actor', 'word', 'document', 'trojan', 'actor'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The threat actors sent the trojanized Microsoft Word documents, probably via email.', 'action': {'description': '', 'data': ['sent', 'microsoft', 'sent', 'document', 'email', 'threat', 'actor', 'word', 'document', 'trojan', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1048', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Exfiltration Over Alternative Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The threat actors sent the trojanized Microsoft Word documents, probably via email.', 'action': {'description': '', 'data': ['sent', 'microsoft', 'sent', 'document', 'email', 'threat', 'actor', 'word', 'document', 'trojan', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1020', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Automated Exfiltration', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The threat actors sent the trojanized Microsoft Word documents, probably via email.', 'action': {'description': '', 'data': ['sent', 'microsoft', 'sent', 'document', 'email', 'threat', 'actor', 'word', 'document', 'trojan', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The threat actors sent the trojanized Microsoft Word documents, probably via email.', 'action': {'description': '', 'data': ['sent', 'microsoft', 'sent', 'document', 'email', 'threat', 'actor', 'word', 'document', 'trojan', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1173', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Dynamic Data Exchange', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The threat actors sent the trojanized Microsoft Word documents, probably via email.', 'action': {'description': '', 'data': ['sent', 'microsoft', 'sent', 'document', 'email', 'threat', 'actor', 'word', 'document', 'trojan', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1002', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Data Compressed', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}]
Text:
 Talos discovered a document named  MinutesofMeeting-2May19docx. 

Extracted Information:
 ['discov', 'document', 'talo'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos discovered a document named  MinutesofMeeting-2May19docx.', 'action': {'description': '', 'data': ['discov', 'document', 'talo'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1020', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Automated Exfiltration', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos discovered a document named  MinutesofMeeting-2May19docx.', 'action': {'description': '', 'data': ['discov', 'document', 'talo'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1500', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Compile After Delivery', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos discovered a document named  MinutesofMeeting-2May19docx.', 'action': {'description': '', 'data': ['discov', 'document', 'talo'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos discovered a document named  MinutesofMeeting-2May19docx.', 'action': {'description': '', 'data': ['discov', 'document', 'talo'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1002', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Data Compressed', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos discovered a document named  MinutesofMeeting-2May19docx.', 'action': {'description': '', 'data': ['discov', 'document', 'talo'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1114', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Email Collection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Collection', 'link': '', 'highlight': ''}}]
Text:
 Once the victim opens the document, it fetches a remove template from the actor-controlled website, hxxfile path//droobox[]onlinfile path/luncherdoc. 

Extracted Information:
 ['fetch', 'open', 'path/luncherdoc', 'websit', 'document', 'templat', 'path', 'path/luncherdoc', 'websit', 'templat', 'hxxfile', 'actor-control', 'onlinfil', 'remov', 'victim'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the victim opens the document, it fetches a remove template from the actor-controlled website, hxxfile path//droobox[]onlinfile path/luncherdoc.', 'action': {'description': '', 'data': ['fetch', 'open', 'path/luncherdoc', 'websit', 'document', 'templat', 'path', 'path/luncherdoc', 'websit', 'templat', 'hxxfile', 'actor-control', 'onlinfil', 'remov', 'victim'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1221', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Template Injection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the victim opens the document, it fetches a remove template from the actor-controlled website, hxxfile path//droobox[]onlinfile path/luncherdoc.', 'action': {'description': '', 'data': ['fetch', 'open', 'path/luncherdoc', 'websit', 'document', 'templat', 'path', 'path/luncherdoc', 'websit', 'templat', 'hxxfile', 'actor-control', 'onlinfil', 'remov', 'victim'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1176', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Browser Extensions', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the victim opens the document, it fetches a remove template from the actor-controlled website, hxxfile path//droobox[]onlinfile path/luncherdoc.', 'action': {'description': '', 'data': ['fetch', 'open', 'path/luncherdoc', 'websit', 'document', 'templat', 'path', 'path/luncherdoc', 'websit', 'templat', 'hxxfile', 'actor-control', 'onlinfil', 'remov', 'victim'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1221', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Template Injection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the victim opens the document, it fetches a remove template from the actor-controlled website, hxxfile path//droobox[]onlinfile path/luncherdoc.', 'action': {'description': '', 'data': ['fetch', 'open', 'path/luncherdoc', 'websit', 'document', 'templat', 'path', 'path/luncherdoc', 'websit', 'templat', 'hxxfile', 'actor-control', 'onlinfil', 'remov', 'victim'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1137', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Office Application Startup', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the victim opens the document, it fetches a remove template from the actor-controlled website, hxxfile path//droobox[]onlinfile path/luncherdoc.', 'action': {'description': '', 'data': ['fetch', 'open', 'path/luncherdoc', 'websit', 'document', 'templat', 'path', 'path/luncherdoc', 'websit', 'templat', 'hxxfile', 'actor-control', 'onlinfil', 'remov', 'victim'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1023', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Shortcut Modification', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}]
Text:
 Once the luncherdoc was downloaded, it used CVE-2017-11882, to execute code on the victim's machine. 

Extracted Information:
 ['use', 'execut', 'luncherdoc', 'cve-2017-11882', 'download', 'code', 'machin', 'execut'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the luncherdoc was downloaded, it used CVE-2017-11882, to execute code on the victim's machine.", 'action': {'description': '', 'data': ['use', 'execut', 'luncherdoc', 'cve-2017-11882', 'download', 'code', 'machin', 'execut'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1086', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'PowerShell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the luncherdoc was downloaded, it used CVE-2017-11882, to execute code on the victim's machine.", 'action': {'description': '', 'data': ['use', 'execut', 'luncherdoc', 'cve-2017-11882', 'download', 'code', 'machin', 'execut'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1192', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing Link', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the luncherdoc was downloaded, it used CVE-2017-11882, to execute code on the victim's machine.", 'action': {'description': '', 'data': ['use', 'execut', 'luncherdoc', 'cve-2017-11882', 'download', 'code', 'machin', 'execut'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1072', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Third-party Software', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the luncherdoc was downloaded, it used CVE-2017-11882, to execute code on the victim's machine.", 'action': {'description': '', 'data': ['use', 'execut', 'luncherdoc', 'cve-2017-11882', 'download', 'code', 'machin', 'execut'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1109', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Component Firmware', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the luncherdoc was downloaded, it used CVE-2017-11882, to execute code on the victim's machine.", 'action': {'description': '', 'data': ['use', 'execut', 'luncherdoc', 'cve-2017-11882', 'download', 'code', 'machin', 'execut'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1017', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Deployment Software', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}]
Text:
 After the exploit, the file would write a series of base64-encoded PowerShell commands that acted as a stager and set up persistence by adding it to the HKCU\Software\Microsoft\Windows\CurrentVersion\Run Registry key. 

Extracted Information:
 ['act', 'set', 'ad', 'write', 'key', 'powershel', 'microsoft', 'window', 'softwar', 'currentvers', 'run', 'hkcu', 'registri', 'ad', 'persist', '\\', 'command', 'command', 'base64-encod', 'command', 'file'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'After the exploit, the file would write a series of base64-encoded PowerShell commands that acted as a stager and set up persistence by adding it to the HKCU\\Software\\Microsoft\\Windows\\CurrentVersion\\Run Registry key.', 'action': {'description': '', 'data': ['act', 'set', 'ad', 'write', 'key', 'powershel', 'microsoft', 'window', 'softwar', 'currentvers', 'run', 'hkcu', 'registri', 'ad', 'persist', '\\', 'command', 'command', 'base64-encod', 'command', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1191', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'CMSTP', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'After the exploit, the file would write a series of base64-encoded PowerShell commands that acted as a stager and set up persistence by adding it to the HKCU\\Software\\Microsoft\\Windows\\CurrentVersion\\Run Registry key.', 'action': {'description': '', 'data': ['act', 'set', 'ad', 'write', 'key', 'powershel', 'microsoft', 'window', 'softwar', 'currentvers', 'run', 'hkcu', 'registri', 'ad', 'persist', '\\', 'command', 'command', 'base64-encod', 'command', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1035', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Service Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'After the exploit, the file would write a series of base64-encoded PowerShell commands that acted as a stager and set up persistence by adding it to the HKCU\\Software\\Microsoft\\Windows\\CurrentVersion\\Run Registry key.', 'action': {'description': '', 'data': ['act', 'set', 'ad', 'write', 'key', 'powershel', 'microsoft', 'window', 'softwar', 'currentvers', 'run', 'hkcu', 'registri', 'ad', 'persist', '\\', 'command', 'command', 'base64-encod', 'command', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1146', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Clear Command History', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'After the exploit, the file would write a series of base64-encoded PowerShell commands that acted as a stager and set up persistence by adding it to the HKCU\\Software\\Microsoft\\Windows\\CurrentVersion\\Run Registry key.', 'action': {'description': '', 'data': ['act', 'set', 'ad', 'write', 'key', 'powershel', 'microsoft', 'window', 'softwar', 'currentvers', 'run', 'hkcu', 'registri', 'ad', 'persist', '\\', 'command', 'command', 'base64-encod', 'command', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'After the exploit, the file would write a series of base64-encoded PowerShell commands that acted as a stager and set up persistence by adding it to the HKCU\\Software\\Microsoft\\Windows\\CurrentVersion\\Run Registry key.', 'action': {'description': '', 'data': ['act', 'set', 'ad', 'write', 'key', 'powershel', 'microsoft', 'window', 'softwar', 'currentvers', 'run', 'hkcu', 'registri', 'ad', 'persist', '\\', 'command', 'command', 'base64-encod', 'command', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1015', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Accessibility Features', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}]
Text:
 Once the evasion checks were complete, the threat actors used MSbuild to execute an actor-created file named "LOCALAPPDATA\Intel\instalxml". 

Extracted Information:
 ['use', 'complet', 'execut', 'check', 'evas', 'msbuild', 'file', 'intel', 'instalxml', '\\', 'localappdata', 'threat', 'actor', 'execut', 'file', 'actor-cr', 'check', 'actor'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the evasion checks were complete, the threat actors used MSbuild to execute an actor-created file named "LOCALAPPDATA\\Intel\\instalxml".', 'action': {'description': '', 'data': ['use', 'complet', 'execut', 'check', 'evas', 'msbuild', 'file', 'intel', 'instalxml', '\\', 'localappdata', 'threat', 'actor', 'execut', 'file', 'actor-cr', 'check', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1497', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Virtualization/Sandbox Evasion', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the evasion checks were complete, the threat actors used MSbuild to execute an actor-created file named "LOCALAPPDATA\\Intel\\instalxml".', 'action': {'description': '', 'data': ['use', 'complet', 'execut', 'check', 'evas', 'msbuild', 'file', 'intel', 'instalxml', '\\', 'localappdata', 'threat', 'actor', 'execut', 'file', 'actor-cr', 'check', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1497', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Virtualization/Sandbox Evasion', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the evasion checks were complete, the threat actors used MSbuild to execute an actor-created file named "LOCALAPPDATA\\Intel\\instalxml".', 'action': {'description': '', 'data': ['use', 'complet', 'execut', 'check', 'evas', 'msbuild', 'file', 'intel', 'instalxml', '\\', 'localappdata', 'threat', 'actor', 'execut', 'file', 'actor-cr', 'check', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1497', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Virtualization/Sandbox Evasion', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the evasion checks were complete, the threat actors used MSbuild to execute an actor-created file named "LOCALAPPDATA\\Intel\\instalxml".', 'action': {'description': '', 'data': ['use', 'complet', 'execut', 'check', 'evas', 'msbuild', 'file', 'intel', 'instalxml', '\\', 'localappdata', 'threat', 'actor', 'execut', 'file', 'actor-cr', 'check', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1497', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Virtualization/Sandbox Evasion', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the evasion checks were complete, the threat actors used MSbuild to execute an actor-created file named "LOCALAPPDATA\\Intel\\instalxml".', 'action': {'description': '', 'data': ['use', 'complet', 'execut', 'check', 'evas', 'msbuild', 'file', 'intel', 'instalxml', '\\', 'localappdata', 'threat', 'actor', 'execut', 'file', 'actor-cr', 'check', 'actor'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1127', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Trusted Developer Utilities', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 While this technique was previously documented last year, it has rarely been observed being used in operations. 

Extracted Information:
 ['observ', 'techniqu', 'document', 'oper', 'use', 'year', 'last'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While this technique was previously documented last year, it has rarely been observed being used in operations.', 'action': {'description': '', 'data': ['observ', 'techniqu', 'document', 'oper', 'use', 'year', 'last'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1076', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Remote Desktop Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While this technique was previously documented last year, it has rarely been observed being used in operations.', 'action': {'description': '', 'data': ['observ', 'techniqu', 'document', 'oper', 'use', 'year', 'last'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1068', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Exploitation for Privilege Escalation', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While this technique was previously documented last year, it has rarely been observed being used in operations.', 'action': {'description': '', 'data': ['observ', 'techniqu', 'document', 'oper', 'use', 'year', 'last'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1020', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Automated Exfiltration', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While this technique was previously documented last year, it has rarely been observed being used in operations.', 'action': {'description': '', 'data': ['observ', 'techniqu', 'document', 'oper', 'use', 'year', 'last'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1198', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'SIP and Trust Provider Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While this technique was previously documented last year, it has rarely been observed being used in operations.', 'action': {'description': '', 'data': ['observ', 'techniqu', 'document', 'oper', 'use', 'year', 'last'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}]
Text:
 Talos suspects the adversary chose MSBuild because it is a signed Microsoft binary, meaning that it can bypass application whitelisting controls on the host when being used to execute arbitrary code. 

Extracted Information:
 ['bypass', 'execut', 'control', 'chose', 'binari', 'suspect', 'microsoft', 'applic', 'code', 'msbuild', 'whitelist', 'binari', 'host', 'binari', 'code', 'arbitrari', 'sign', 'talo', 'adversari', 'whitelist'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos suspects the adversary chose MSBuild because it is a signed Microsoft binary, meaning that it can bypass application whitelisting controls on the host when being used to execute arbitrary code.', 'action': {'description': '', 'data': ['bypass', 'execut', 'control', 'chose', 'binari', 'suspect', 'microsoft', 'applic', 'code', 'msbuild', 'whitelist', 'binari', 'host', 'binari', 'code', 'arbitrari', 'sign', 'talo', 'adversari', 'whitelist'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1149', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'LC_MAIN Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos suspects the adversary chose MSBuild because it is a signed Microsoft binary, meaning that it can bypass application whitelisting controls on the host when being used to execute arbitrary code.', 'action': {'description': '', 'data': ['bypass', 'execut', 'control', 'chose', 'binari', 'suspect', 'microsoft', 'applic', 'code', 'msbuild', 'whitelist', 'binari', 'host', 'binari', 'code', 'arbitrari', 'sign', 'talo', 'adversari', 'whitelist'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1220', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'XSL Script Processing', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos suspects the adversary chose MSBuild because it is a signed Microsoft binary, meaning that it can bypass application whitelisting controls on the host when being used to execute arbitrary code.', 'action': {'description': '', 'data': ['bypass', 'execut', 'control', 'chose', 'binari', 'suspect', 'microsoft', 'applic', 'code', 'msbuild', 'whitelist', 'binari', 'host', 'binari', 'code', 'arbitrari', 'sign', 'talo', 'adversari', 'whitelist'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1131', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Authentication Package', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos suspects the adversary chose MSBuild because it is a signed Microsoft binary, meaning that it can bypass application whitelisting controls on the host when being used to execute arbitrary code.', 'action': {'description': '', 'data': ['bypass', 'execut', 'control', 'chose', 'binari', 'suspect', 'microsoft', 'applic', 'code', 'msbuild', 'whitelist', 'binari', 'host', 'binari', 'code', 'arbitrari', 'sign', 'talo', 'adversari', 'whitelist'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1035', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Service Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Talos suspects the adversary chose MSBuild because it is a signed Microsoft binary, meaning that it can bypass application whitelisting controls on the host when being used to execute arbitrary code.', 'action': {'description': '', 'data': ['bypass', 'execut', 'control', 'chose', 'binari', 'suspect', 'microsoft', 'applic', 'code', 'msbuild', 'whitelist', 'binari', 'host', 'binari', 'code', 'arbitrari', 'sign', 'talo', 'adversari', 'whitelist'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1044', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'File System Permissions Weakness', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}]
Text:
 Once the "instalxml" file began execution, it would deobfuscate the base64-encoded commands. 

Extracted Information:
 ['deobfusc', 'began', 'instalxml', 'execut', 'command', 'file', 'command', 'base64-encod', 'file'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the "instalxml" file began execution, it would deobfuscate the base64-encoded commands.', 'action': {'description': '', 'data': ['deobfusc', 'began', 'instalxml', 'execut', 'command', 'file', 'command', 'base64-encod', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1035', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Service Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the "instalxml" file began execution, it would deobfuscate the base64-encoded commands.', 'action': {'description': '', 'data': ['deobfusc', 'began', 'instalxml', 'execut', 'command', 'file', 'command', 'base64-encod', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1191', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'CMSTP', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the "instalxml" file began execution, it would deobfuscate the base64-encoded commands.', 'action': {'description': '', 'data': ['deobfusc', 'began', 'instalxml', 'execut', 'command', 'file', 'command', 'base64-encod', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1169', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Sudo', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the "instalxml" file began execution, it would deobfuscate the base64-encoded commands.', 'action': {'description': '', 'data': ['deobfusc', 'began', 'instalxml', 'execut', 'command', 'file', 'command', 'base64-encod', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1146', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Clear Command History', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the "instalxml" file began execution, it would deobfuscate the base64-encoded commands.', 'action': {'description': '', 'data': ['deobfusc', 'began', 'instalxml', 'execut', 'command', 'file', 'command', 'base64-encod', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 This revealed a stager, or a small script designed to obtain an additional payload. 

Extracted Information:
 ['reveal', 'obtain', 'script', 'stager', 'payload', 'script', 'payload', 'small', 'addit', 'thi'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This revealed a stager, or a small script designed to obtain an additional payload.', 'action': {'description': '', 'data': ['reveal', 'obtain', 'script', 'stager', 'payload', 'script', 'payload', 'small', 'addit', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This revealed a stager, or a small script designed to obtain an additional payload.', 'action': {'description': '', 'data': ['reveal', 'obtain', 'script', 'stager', 'payload', 'script', 'payload', 'small', 'addit', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This revealed a stager, or a small script designed to obtain an additional payload.', 'action': {'description': '', 'data': ['reveal', 'obtain', 'script', 'stager', 'payload', 'script', 'payload', 'small', 'addit', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1500', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Compile After Delivery', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This revealed a stager, or a small script designed to obtain an additional payload.', 'action': {'description': '', 'data': ['reveal', 'obtain', 'script', 'stager', 'payload', 'script', 'payload', 'small', 'addit', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1221', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Template Injection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This revealed a stager, or a small script designed to obtain an additional payload.', 'action': {'description': '', 'data': ['reveal', 'obtain', 'script', 'stager', 'payload', 'script', 'payload', 'small', 'addit', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1223', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Compiled HTML File', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 While analyzing this stager, we noticed some similarities to the "Get-Data" function of the FruityC2 PowerShell agent. 

Extracted Information:
 ['analyz', 'notic', 'powershel', 'fruityc2', 'get-data', 'stager', 'similar', 'function', 'agent'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While analyzing this stager, we noticed some similarities to the "Get-Data" function of the FruityC2 PowerShell agent.', 'action': {'description': '', 'data': ['analyz', 'notic', 'powershel', 'fruityc2', 'get-data', 'stager', 'similar', 'function', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1159', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Launch Agent', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While analyzing this stager, we noticed some similarities to the "Get-Data" function of the FruityC2 PowerShell agent.', 'action': {'description': '', 'data': ['analyz', 'notic', 'powershel', 'fruityc2', 'get-data', 'stager', 'similar', 'function', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While analyzing this stager, we noticed some similarities to the "Get-Data" function of the FruityC2 PowerShell agent.', 'action': {'description': '', 'data': ['analyz', 'notic', 'powershel', 'fruityc2', 'get-data', 'stager', 'similar', 'function', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1198', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'SIP and Trust Provider Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While analyzing this stager, we noticed some similarities to the "Get-Data" function of the FruityC2 PowerShell agent.', 'action': {'description': '', 'data': ['analyz', 'notic', 'powershel', 'fruityc2', 'get-data', 'stager', 'similar', 'function', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'While analyzing this stager, we noticed some similarities to the "Get-Data" function of the FruityC2 PowerShell agent.', 'action': {'description': '', 'data': ['analyz', 'notic', 'powershel', 'fruityc2', 'get-data', 'stager', 'similar', 'function', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}]
Text:
 One notable difference is that this particular stager included functionality that allowed the stager to communicate with the command and control (C2) via an encrypted RC4 byte stream. 

Extracted Information:
 ['allow', 'includ', 'rc4', 'byte', 'control', 'stager', 'function', 'command', 'stream', 'commun', 'differ', 'stager', 'stream', 'notabl', 'encrypt', 'particular', 'differ', 'stager', 'function'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'One notable difference is that this particular stager included functionality that allowed the stager to communicate with the command and control (C2) via an encrypted RC4 byte stream.', 'action': {'description': '', 'data': ['allow', 'includ', 'rc4', 'byte', 'control', 'stager', 'function', 'command', 'stream', 'commun', 'differ', 'stager', 'stream', 'notabl', 'encrypt', 'particular', 'differ', 'stager', 'function'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1198', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'SIP and Trust Provider Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'One notable difference is that this particular stager included functionality that allowed the stager to communicate with the command and control (C2) via an encrypted RC4 byte stream.', 'action': {'description': '', 'data': ['allow', 'includ', 'rc4', 'byte', 'control', 'stager', 'function', 'command', 'stream', 'commun', 'differ', 'stager', 'stream', 'notabl', 'encrypt', 'particular', 'differ', 'stager', 'function'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1032', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Standard Cryptographic Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'One notable difference is that this particular stager included functionality that allowed the stager to communicate with the command and control (C2) via an encrypted RC4 byte stream.', 'action': {'description': '', 'data': ['allow', 'includ', 'rc4', 'byte', 'control', 'stager', 'function', 'command', 'stream', 'commun', 'differ', 'stager', 'stream', 'notabl', 'encrypt', 'particular', 'differ', 'stager', 'function'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1501', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Systemd Service', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'One notable difference is that this particular stager included functionality that allowed the stager to communicate with the command and control (C2) via an encrypted RC4 byte stream.', 'action': {'description': '', 'data': ['allow', 'includ', 'rc4', 'byte', 'control', 'stager', 'function', 'command', 'stream', 'commun', 'differ', 'stager', 'stream', 'notabl', 'encrypt', 'particular', 'differ', 'stager', 'function'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'One notable difference is that this particular stager included functionality that allowed the stager to communicate with the command and control (C2) via an encrypted RC4 byte stream.', 'action': {'description': '', 'data': ['allow', 'includ', 'rc4', 'byte', 'control', 'stager', 'function', 'command', 'stream', 'commun', 'differ', 'stager', 'stream', 'notabl', 'encrypt', 'particular', 'differ', 'stager', 'function'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1179', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Hooking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Credential Access', 'link': '', 'highlight': ''}}]
Text:
 In this sample, the threat actors' C2 server was the domain msdn[]cloud. 

Extracted Information:
 ['msdn', 'c2', 'msdn', 'domain', 'threat', 'actor', 'server', 'sampl', 'msdn', 'server'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "In this sample, the threat actors' C2 server was the domain msdn[]cloud.", 'action': {'description': '', 'data': ['msdn', 'c2', 'msdn', 'domain', 'threat', 'actor', 'server', 'sampl', 'msdn', 'server'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1100', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Web Shell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "In this sample, the threat actors' C2 server was the domain msdn[]cloud.", 'action': {'description': '', 'data': ['msdn', 'c2', 'msdn', 'domain', 'threat', 'actor', 'server', 'sampl', 'msdn', 'server'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1132', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Data Encoding', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "In this sample, the threat actors' C2 server was the domain msdn[]cloud.", 'action': {'description': '', 'data': ['msdn', 'c2', 'msdn', 'domain', 'threat', 'actor', 'server', 'sampl', 'msdn', 'server'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1076', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Remote Desktop Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "In this sample, the threat actors' C2 server was the domain msdn[]cloud.", 'action': {'description': '', 'data': ['msdn', 'c2', 'msdn', 'domain', 'threat', 'actor', 'server', 'sampl', 'msdn', 'server'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1043', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Commonly Used Port', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "In this sample, the threat actors' C2 server was the domain msdn[]cloud.", 'action': {'description': '', 'data': ['msdn', 'c2', 'msdn', 'domain', 'threat', 'actor', 'server', 'sampl', 'msdn', 'server'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1095', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Standard Non-Application Layer Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}]
Text:
 the C2 would return a string of characters. 

Extracted Information:
 ['return', 'charact', 'c2'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'the C2 would return a string of characters.', 'action': {'description': '', 'data': ['return', 'charact', 'c2'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1132', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Data Encoding', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'the C2 would return a string of characters.', 'action': {'description': '', 'data': ['return', 'charact', 'c2'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1043', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Commonly Used Port', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'the C2 would return a string of characters.', 'action': {'description': '', 'data': ['return', 'charact', 'c2'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1095', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Standard Non-Application Layer Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'the C2 would return a string of characters.', 'action': {'description': '', 'data': ['return', 'charact', 'c2'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1094', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Custom Command and Control Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'the C2 would return a string of characters.', 'action': {'description': '', 'data': ['return', 'charact', 'c2'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1079', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Multilayer Encryption', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}]
Text:
 Once the string was RC4 decrypted, it launched a PowerShell Empire agent. 

Extracted Information:
 ['launch', 'powershel', 'string', 'decrypt', 'empir', 'rc4', 'agent'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the string was RC4 decrypted, it launched a PowerShell Empire agent.', 'action': {'description': '', 'data': ['launch', 'powershel', 'string', 'decrypt', 'empir', 'rc4', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1159', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Launch Agent', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the string was RC4 decrypted, it launched a PowerShell Empire agent.', 'action': {'description': '', 'data': ['launch', 'powershel', 'string', 'decrypt', 'empir', 'rc4', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1086', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'PowerShell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the string was RC4 decrypted, it launched a PowerShell Empire agent.', 'action': {'description': '', 'data': ['launch', 'powershel', 'string', 'decrypt', 'empir', 'rc4', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1086', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'PowerShell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the string was RC4 decrypted, it launched a PowerShell Empire agent.', 'action': {'description': '', 'data': ['launch', 'powershel', 'string', 'decrypt', 'empir', 'rc4', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1145', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Private Keys', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Credential Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Once the string was RC4 decrypted, it launched a PowerShell Empire agent.', 'action': {'description': '', 'data': ['launch', 'powershel', 'string', 'decrypt', 'empir', 'rc4', 'agent'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1003', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Credential Dumping', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Credential Access', 'link': '', 'highlight': ''}}]
Text:
 The PowerShell script would attempt to enumerate the host to look for certain information. 

Extracted Information:
 ['attempt', 'enumer', 'powershel', 'inform', 'script', 'look', 'host', 'look', 'inform', 'certain', 'script'] 

Mapped:

None



[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell script would attempt to enumerate the host to look for certain information.', 'action': {'description': '', 'data': ['attempt', 'enumer', 'powershel', 'inform', 'script', 'look', 'host', 'look', 'inform', 'certain', 'script'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell script would attempt to enumerate the host to look for certain information.', 'action': {'description': '', 'data': ['attempt', 'enumer', 'powershel', 'inform', 'script', 'look', 'host', 'look', 'inform', 'certain', 'script'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell script would attempt to enumerate the host to look for certain information.', 'action': {'description': '', 'data': ['attempt', 'enumer', 'powershel', 'inform', 'script', 'look', 'host', 'look', 'inform', 'certain', 'script'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1139', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Bash History', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Credential Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell script would attempt to enumerate the host to look for certain information.', 'action': {'description': '', 'data': ['attempt', 'enumer', 'powershel', 'inform', 'script', 'look', 'host', 'look', 'inform', 'certain', 'script'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 Once the aforementioned information was obtained, it was sent back to the threat actor's C2. 

Extracted Information:
 ['c2', 'back', 'actor', 'sent', 'obtain', 'inform', 'threat', 'inform', 'aforement'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the aforementioned information was obtained, it was sent back to the threat actor's C2.", 'action': {'description': '', 'data': ['c2', 'back', 'actor', 'sent', 'obtain', 'inform', 'threat', 'inform', 'aforement'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1007', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'System Service Discovery', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the aforementioned information was obtained, it was sent back to the threat actor's C2.", 'action': {'description': '', 'data': ['c2', 'back', 'actor', 'sent', 'obtain', 'inform', 'threat', 'inform', 'aforement'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1057', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Process Discovery', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the aforementioned information was obtained, it was sent back to the threat actor's C2.", 'action': {'description': '', 'data': ['c2', 'back', 'actor', 'sent', 'obtain', 'inform', 'threat', 'inform', 'aforement'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1048', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Exfiltration Over Alternative Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the aforementioned information was obtained, it was sent back to the threat actor's C2.", 'action': {'description': '', 'data': ['c2', 'back', 'actor', 'sent', 'obtain', 'inform', 'threat', 'inform', 'aforement'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1497', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Virtualization/Sandbox Evasion', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "Once the aforementioned information was obtained, it was sent back to the threat actor's C2.", 'action': {'description': '', 'data': ['c2', 'back', 'actor', 'sent', 'obtain', 'inform', 'threat', 'inform', 'aforement'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1047', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Windows Management Instrumentation', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}]


==========================================================================================================================================================================================================================================================================

Text:
 The Adobe_Flash_installrar archive that was returned from the baomoivietnamcom website contained the files Flash_Adobe_Installexe and goopdatedll. 

Extracted Information:
 ['_', 'contain', 'flash', 'return', 'baomoivietnamcom', '_', 'archiv', 'installex', 'websit', 'file', 'adob', 'archiv', 'installrar', 'archiv', 'flash'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Adobe_Flash_installrar archive that was returned from the baomoivietnamcom website contained the files Flash_Adobe_Installexe and goopdatedll.', 'action': {'description': '', 'data': ['_', 'contain', 'flash', 'return', 'baomoivietnamcom', '_', 'archiv', 'installex', 'websit', 'file', 'adob', 'archiv', 'installrar', 'archiv', 'flash'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Adobe_Flash_installrar archive that was returned from the baomoivietnamcom website contained the files Flash_Adobe_Installexe and goopdatedll.', 'action': {'description': '', 'data': ['_', 'contain', 'flash', 'return', 'baomoivietnamcom', '_', 'archiv', 'installex', 'websit', 'file', 'adob', 'archiv', 'installrar', 'archiv', 'flash'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1140', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Deobfuscate/Decode Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Adobe_Flash_installrar archive that was returned from the baomoivietnamcom website contained the files Flash_Adobe_Installexe and goopdatedll.', 'action': {'description': '', 'data': ['_', 'contain', 'flash', 'return', 'baomoivietnamcom', '_', 'archiv', 'installex', 'websit', 'file', 'adob', 'archiv', 'installrar', 'archiv', 'flash'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1176', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Browser Extensions', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Adobe_Flash_installrar archive that was returned from the baomoivietnamcom website contained the files Flash_Adobe_Installexe and goopdatedll.', 'action': {'description': '', 'data': ['_', 'contain', 'flash', 'return', 'baomoivietnamcom', '_', 'archiv', 'installex', 'websit', 'file', 'adob', 'archiv', 'installrar', 'archiv', 'flash'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1210', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Exploitation of Remote Services', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Adobe_Flash_installrar archive that was returned from the baomoivietnamcom website contained the files Flash_Adobe_Installexe and goopdatedll.', 'action': {'description': '', 'data': ['_', 'contain', 'flash', 'return', 'baomoivietnamcom', '_', 'archiv', 'installex', 'websit', 'file', 'adob', 'archiv', 'installrar', 'archiv', 'flash'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1077', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Windows Admin Shares', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}]
Text:
 The table below provides some basic information on all three of these files. 

Extracted Information:
 ['provid', 'inform', 'inform', 'basic', 'tabl'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The table below provides some basic information on all three of these files.', 'action': {'description': '', 'data': ['provid', 'inform', 'inform', 'basic', 'tabl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1007', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'System Service Discovery', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The table below provides some basic information on all three of these files.', 'action': {'description': '', 'data': ['provid', 'inform', 'inform', 'basic', 'tabl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1112', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Modify Registry', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The table below provides some basic information on all three of these files.', 'action': {'description': '', 'data': ['provid', 'inform', 'inform', 'basic', 'tabl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1072', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Third-party Software', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The table below provides some basic information on all three of these files.', 'action': {'description': '', 'data': ['provid', 'inform', 'inform', 'basic', 'tabl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1176', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Browser Extensions', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The table below provides some basic information on all three of these files.', 'action': {'description': '', 'data': ['provid', 'inform', 'inform', 'basic', 'tabl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1047', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Windows Management Instrumentation', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}]
Text:
 The file goopdatedll has the hidden file attribute set and will not show in Windows Explorer on systems using default settings. 

Extracted Information:
 ['use', 'show', 'attribut', 'set', 'file', 'window', 'goopdatedl', 'default', 'explor', 'set', 'system', 'explor', 'show', 'set', 'hidden', 'goopdatedl'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The file goopdatedll has the hidden file attribute set and will not show in Windows Explorer on systems using default settings.', 'action': {'description': '', 'data': ['use', 'show', 'attribut', 'set', 'file', 'window', 'goopdatedl', 'default', 'explor', 'set', 'system', 'explor', 'show', 'set', 'hidden', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1098', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Account Manipulation', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Credential Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The file goopdatedll has the hidden file attribute set and will not show in Windows Explorer on systems using default settings.', 'action': {'description': '', 'data': ['use', 'show', 'attribut', 'set', 'file', 'window', 'goopdatedl', 'default', 'explor', 'set', 'system', 'explor', 'show', 'set', 'hidden', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1170', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Mshta', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The file goopdatedll has the hidden file attribute set and will not show in Windows Explorer on systems using default settings.', 'action': {'description': '', 'data': ['use', 'show', 'attribut', 'set', 'file', 'window', 'goopdatedl', 'default', 'explor', 'set', 'system', 'explor', 'show', 'set', 'hidden', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1170', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Mshta', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The file goopdatedll has the hidden file attribute set and will not show in Windows Explorer on systems using default settings.', 'action': {'description': '', 'data': ['use', 'show', 'attribut', 'set', 'file', 'window', 'goopdatedl', 'default', 'explor', 'set', 'system', 'explor', 'show', 'set', 'hidden', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1054', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Indicator Blocking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The file goopdatedll has the hidden file attribute set and will not show in Windows Explorer on systems using default settings.', 'action': {'description': '', 'data': ['use', 'show', 'attribut', 'set', 'file', 'window', 'goopdatedl', 'default', 'explor', 'set', 'system', 'explor', 'show', 'set', 'hidden', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1180', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Screensaver', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}]
Text:
 This results in the user seeing only the Flash_Adobe_Installexe file to execute in order to install what they believe to be an update to Flash Player. 

Extracted Information:
 ['flash', 'see', 'believ', 'result', 'flash', 'player', 'file', '_', 'installex', 'adob', 'user', 'result', 'thi'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This results in the user seeing only the Flash_Adobe_Installexe file to execute in order to install what they believe to be an update to Flash Player.', 'action': {'description': '', 'data': ['flash', 'see', 'believ', 'result', 'flash', 'player', 'file', '_', 'installex', 'adob', 'user', 'result', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1129', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Execution through Module Load', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This results in the user seeing only the Flash_Adobe_Installexe file to execute in order to install what they believe to be an update to Flash Player.', 'action': {'description': '', 'data': ['flash', 'see', 'believ', 'result', 'flash', 'player', 'file', '_', 'installex', 'adob', 'user', 'result', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1013', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Port Monitors', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This results in the user seeing only the Flash_Adobe_Installexe file to execute in order to install what they believe to be an update to Flash Player.', 'action': {'description': '', 'data': ['flash', 'see', 'believ', 'result', 'flash', 'player', 'file', '_', 'installex', 'adob', 'user', 'result', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1033', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'System Owner/User Discovery', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This results in the user seeing only the Flash_Adobe_Installexe file to execute in order to install what they believe to be an update to Flash Player.', 'action': {'description': '', 'data': ['flash', 'see', 'believ', 'result', 'flash', 'player', 'file', '_', 'installex', 'adob', 'user', 'result', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1497', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Virtualization/Sandbox Evasion', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'This results in the user seeing only the Flash_Adobe_Installexe file to execute in order to install what they believe to be an update to Flash Player.', 'action': {'description': '', 'data': ['flash', 'see', 'believ', 'result', 'flash', 'player', 'file', '_', 'installex', 'adob', 'user', 'result', 'thi'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1147', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Hidden Users', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 When run, it will automatically load goopdatedll due to search order hijacking. 

Extracted Information:
 ['search', 'load', 'hijack', 'goopdatedl', 'order'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'When run, it will automatically load goopdatedll due to search order hijacking.', 'action': {'description': '', 'data': ['search', 'load', 'hijack', 'goopdatedl', 'order'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1044', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'File System Permissions Weakness', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'When run, it will automatically load goopdatedll due to search order hijacking.', 'action': {'description': '', 'data': ['search', 'load', 'hijack', 'goopdatedl', 'order'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1184', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'SSH Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'When run, it will automatically load goopdatedll due to search order hijacking.', 'action': {'description': '', 'data': ['search', 'load', 'hijack', 'goopdatedl', 'order'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1198', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'SIP and Trust Provider Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'When run, it will automatically load goopdatedll due to search order hijacking.', 'action': {'description': '', 'data': ['search', 'load', 'hijack', 'goopdatedl', 'order'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1146', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Clear Command History', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'When run, it will automatically load goopdatedll due to search order hijacking.', 'action': {'description': '', 'data': ['search', 'load', 'hijack', 'goopdatedl', 'order'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1076', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Remote Desktop Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}]
Text:
 Goopdatedll is a highly obfuscated loader whose ultimate purpose is to load a Cobalt Strike stager into memory and then execute it. 

Extracted Information:
 ['load', 'execut', 'loader', 'memori', 'stager', 'load', 'strike', 'cobalt', 'purpos', 'loader', 'ultim', 'obfusc', 'purpos', 'goopdatedl'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Goopdatedll is a highly obfuscated loader whose ultimate purpose is to load a Cobalt Strike stager into memory and then execute it.', 'action': {'description': '', 'data': ['load', 'execut', 'loader', 'memori', 'stager', 'load', 'strike', 'cobalt', 'purpos', 'loader', 'ultim', 'obfusc', 'purpos', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1128', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Netsh Helper DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Goopdatedll is a highly obfuscated loader whose ultimate purpose is to load a Cobalt Strike stager into memory and then execute it.', 'action': {'description': '', 'data': ['load', 'execut', 'loader', 'memori', 'stager', 'load', 'strike', 'cobalt', 'purpos', 'loader', 'ultim', 'obfusc', 'purpos', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1004', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Winlogon Helper DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Goopdatedll is a highly obfuscated loader whose ultimate purpose is to load a Cobalt Strike stager into memory and then execute it.', 'action': {'description': '', 'data': ['load', 'execut', 'loader', 'memori', 'stager', 'load', 'strike', 'cobalt', 'purpos', 'loader', 'ultim', 'obfusc', 'purpos', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1004', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Winlogon Helper DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Goopdatedll is a highly obfuscated loader whose ultimate purpose is to load a Cobalt Strike stager into memory and then execute it.', 'action': {'description': '', 'data': ['load', 'execut', 'loader', 'memori', 'stager', 'load', 'strike', 'cobalt', 'purpos', 'loader', 'ultim', 'obfusc', 'purpos', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1117', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Regsvr32', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Goopdatedll is a highly obfuscated loader whose ultimate purpose is to load a Cobalt Strike stager into memory and then execute it.', 'action': {'description': '', 'data': ['load', 'execut', 'loader', 'memori', 'stager', 'load', 'strike', 'cobalt', 'purpos', 'loader', 'ultim', 'obfusc', 'purpos', 'goopdatedl'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1055', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Process Injection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]


==========================================================================================================================================================================================================================================================================

Text:
 All observed attacks start with an email message, containing either a malicious attachment or a URL which leads to the first stage of the attack. 

Extracted Information:
 ['contain', 'lead', 'start', 'email', 'messag', 'url', 'stage', 'lead', 'attach', 'start', 'stage', 'attach', 'attack', 'first', 'malici', 'observ', 'url', 'attach', 'attack'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'All observed attacks start with an email message, containing either a malicious attachment or a URL which leads to the first stage of the attack.', 'action': {'description': '', 'data': ['contain', 'lead', 'start', 'email', 'messag', 'url', 'stage', 'lead', 'attach', 'start', 'stage', 'attach', 'attack', 'first', 'malici', 'observ', 'url', 'attach', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1187', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Forced Authentication', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Credential Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'All observed attacks start with an email message, containing either a malicious attachment or a URL which leads to the first stage of the attack.', 'action': {'description': '', 'data': ['contain', 'lead', 'start', 'email', 'messag', 'url', 'stage', 'lead', 'attach', 'start', 'stage', 'attach', 'attack', 'first', 'malici', 'observ', 'url', 'attach', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1055', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Process Injection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'All observed attacks start with an email message, containing either a malicious attachment or a URL which leads to the first stage of the attack.', 'action': {'description': '', 'data': ['contain', 'lead', 'start', 'email', 'messag', 'url', 'stage', 'lead', 'attach', 'start', 'stage', 'attach', 'attack', 'first', 'malici', 'observ', 'url', 'attach', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1193', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing Attachment', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'All observed attacks start with an email message, containing either a malicious attachment or a URL which leads to the first stage of the attack.', 'action': {'description': '', 'data': ['contain', 'lead', 'start', 'email', 'messag', 'url', 'stage', 'lead', 'attach', 'start', 'stage', 'attach', 'attack', 'first', 'malici', 'observ', 'url', 'attach', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1050', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'New Service', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'All observed attacks start with an email message, containing either a malicious attachment or a URL which leads to the first stage of the attack.', 'action': {'description': '', 'data': ['contain', 'lead', 'start', 'email', 'messag', 'url', 'stage', 'lead', 'attach', 'start', 'stage', 'attach', 'attack', 'first', 'malici', 'observ', 'url', 'attach', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1194', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing via Service', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}]
Text:
 The text of the emails is likely taken from legitimate email, such as mailing lists that targeted organizations may be subscribed to. 

Extracted Information:
 ['target', 'like', 'email', 'organ', 'taken', 'list', 'mail', 'subscrib', 'email', 'legitim', 'text', 'list'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The text of the emails is likely taken from legitimate email, such as mailing lists that targeted organizations may be subscribed to.', 'action': {'description': '', 'data': ['target', 'like', 'email', 'organ', 'taken', 'list', 'mail', 'subscrib', 'email', 'legitim', 'text', 'list'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1114', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Email Collection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Collection', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The text of the emails is likely taken from legitimate email, such as mailing lists that targeted organizations may be subscribed to.', 'action': {'description': '', 'data': ['target', 'like', 'email', 'organ', 'taken', 'list', 'mail', 'subscrib', 'email', 'legitim', 'text', 'list'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1193', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing Attachment', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The text of the emails is likely taken from legitimate email, such as mailing lists that targeted organizations may be subscribed to.', 'action': {'description': '', 'data': ['target', 'like', 'email', 'organ', 'taken', 'list', 'mail', 'subscrib', 'email', 'legitim', 'text', 'list'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1193', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing Attachment', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The text of the emails is likely taken from legitimate email, such as mailing lists that targeted organizations may be subscribed to.', 'action': {'description': '', 'data': ['target', 'like', 'email', 'organ', 'taken', 'list', 'mail', 'subscrib', 'email', 'legitim', 'text', 'list'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1046', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Network Service Scanning', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The text of the emails is likely taken from legitimate email, such as mailing lists that targeted organizations may be subscribed to.', 'action': {'description': '', 'data': ['target', 'like', 'email', 'organ', 'taken', 'list', 'mail', 'subscrib', 'email', 'legitim', 'text', 'list'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1084', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Windows Management Instrumentation Event Subscription', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}]
Text:
 Below are three examples, with the first one purporting to be sent by the European Banking Federation and is using a newly registered domain for the spoofed sender email address. 

Extracted Information:
 ['use', 'exampl', 'email', 'domain', 'sent', 'bank', 'one', 'exampl', 'feder', 'sender', 'address', 'feder', 'one', 'domain', 'address', 'spoof', 'european', 'first', 'regist', 'below'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Below are three examples, with the first one purporting to be sent by the European Banking Federation and is using a newly registered domain for the spoofed sender email address.', 'action': {'description': '', 'data': ['use', 'exampl', 'email', 'domain', 'sent', 'bank', 'one', 'exampl', 'feder', 'sender', 'address', 'feder', 'one', 'domain', 'address', 'spoof', 'european', 'first', 'regist', 'below'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1114', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Email Collection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Collection', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Below are three examples, with the first one purporting to be sent by the European Banking Federation and is using a newly registered domain for the spoofed sender email address.', 'action': {'description': '', 'data': ['use', 'exampl', 'email', 'domain', 'sent', 'bank', 'one', 'exampl', 'feder', 'sender', 'address', 'feder', 'one', 'domain', 'address', 'spoof', 'european', 'first', 'regist', 'below'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1138', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Shimming', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Below are three examples, with the first one purporting to be sent by the European Banking Federation and is using a newly registered domain for the spoofed sender email address.', 'action': {'description': '', 'data': ['use', 'exampl', 'email', 'domain', 'sent', 'bank', 'one', 'exampl', 'feder', 'sender', 'address', 'feder', 'one', 'domain', 'address', 'spoof', 'european', 'first', 'regist', 'below'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1138', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Shimming', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Below are three examples, with the first one purporting to be sent by the European Banking Federation and is using a newly registered domain for the spoofed sender email address.', 'action': {'description': '', 'data': ['use', 'exampl', 'email', 'domain', 'sent', 'bank', 'one', 'exampl', 'feder', 'sender', 'address', 'feder', 'one', 'domain', 'address', 'spoof', 'european', 'first', 'regist', 'below'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1076', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Remote Desktop Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Below are three examples, with the first one purporting to be sent by the European Banking Federation and is using a newly registered domain for the spoofed sender email address.', 'action': {'description': '', 'data': ['use', 'exampl', 'email', 'domain', 'sent', 'bank', 'one', 'exampl', 'feder', 'sender', 'address', 'feder', 'one', 'domain', 'address', 'spoof', 'european', 'first', 'regist', 'below'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1483', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Domain Generation Algorithms', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}]
Text:
 The attachment is a malicious PDF file that entices the user to click on a URL to download and open a weaponized RTF file containing exploits for CVE-2017-11882, CVE-2017-8570 and CVE-2018-8174. 

Extracted Information:
 ['contain', 'click', 'download', 'entic', 'file', 'pdf', 'cve-2017-8570', 'exploit', 'rtf', 'cve-2018-8174', 'cve-2017-11882', 'user', 'file', 'url', 'file', 'weapon', 'malici', 'attach', 'file'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The attachment is a malicious PDF file that entices the user to click on a URL to download and open a weaponized RTF file containing exploits for CVE-2017-11882, CVE-2017-8570 and CVE-2018-8174.', 'action': {'description': '', 'data': ['contain', 'click', 'download', 'entic', 'file', 'pdf', 'cve-2017-8570', 'exploit', 'rtf', 'cve-2018-8174', 'cve-2017-11882', 'user', 'file', 'url', 'file', 'weapon', 'malici', 'attach', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1151', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Space after Filename', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The attachment is a malicious PDF file that entices the user to click on a URL to download and open a weaponized RTF file containing exploits for CVE-2017-11882, CVE-2017-8570 and CVE-2018-8174.', 'action': {'description': '', 'data': ['contain', 'click', 'download', 'entic', 'file', 'pdf', 'cve-2017-8570', 'exploit', 'rtf', 'cve-2018-8174', 'cve-2017-11882', 'user', 'file', 'url', 'file', 'weapon', 'malici', 'attach', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1192', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing Link', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The attachment is a malicious PDF file that entices the user to click on a URL to download and open a weaponized RTF file containing exploits for CVE-2017-11882, CVE-2017-8570 and CVE-2018-8174.', 'action': {'description': '', 'data': ['contain', 'click', 'download', 'entic', 'file', 'pdf', 'cve-2017-8570', 'exploit', 'rtf', 'cve-2018-8174', 'cve-2017-11882', 'user', 'file', 'url', 'file', 'weapon', 'malici', 'attach', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1193', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing Attachment', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The attachment is a malicious PDF file that entices the user to click on a URL to download and open a weaponized RTF file containing exploits for CVE-2017-11882, CVE-2017-8570 and CVE-2018-8174.', 'action': {'description': '', 'data': ['contain', 'click', 'download', 'entic', 'file', 'pdf', 'cve-2017-8570', 'exploit', 'rtf', 'cve-2018-8174', 'cve-2017-11882', 'user', 'file', 'url', 'file', 'weapon', 'malici', 'attach', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1170', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Mshta', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The attachment is a malicious PDF file that entices the user to click on a URL to download and open a weaponized RTF file containing exploits for CVE-2017-11882, CVE-2017-8570 and CVE-2018-8174.', 'action': {'description': '', 'data': ['contain', 'click', 'download', 'entic', 'file', 'pdf', 'cve-2017-8570', 'exploit', 'rtf', 'cve-2018-8174', 'cve-2017-11882', 'user', 'file', 'url', 'file', 'weapon', 'malici', 'attach', 'file'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1170', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Mshta', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 The final payload is a JScript backdoor also known as More_eggs that allows the attacker to control the affected system remotely. 

Extracted Information:
 ['backdoor', 'allow', 'control', 'attack', 'system', 'backdoor', 'system', 'payload', 'egg', 'jscript', '_', 'affect', 'final', 'more', 'payload', 'egg'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The final payload is a JScript backdoor also known as More_eggs that allows the attacker to control the affected system remotely.', 'action': {'description': '', 'data': ['backdoor', 'allow', 'control', 'attack', 'system', 'backdoor', 'system', 'payload', 'egg', 'jscript', '_', 'affect', 'final', 'more', 'payload', 'egg'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1138', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Shimming', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The final payload is a JScript backdoor also known as More_eggs that allows the attacker to control the affected system remotely.', 'action': {'description': '', 'data': ['backdoor', 'allow', 'control', 'attack', 'system', 'backdoor', 'system', 'payload', 'egg', 'jscript', '_', 'affect', 'final', 'more', 'payload', 'egg'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1138', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Shimming', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The final payload is a JScript backdoor also known as More_eggs that allows the attacker to control the affected system remotely.', 'action': {'description': '', 'data': ['backdoor', 'allow', 'control', 'attack', 'system', 'backdoor', 'system', 'payload', 'egg', 'jscript', '_', 'affect', 'final', 'more', 'payload', 'egg'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The final payload is a JScript backdoor also known as More_eggs that allows the attacker to control the affected system remotely.', 'action': {'description': '', 'data': ['backdoor', 'allow', 'control', 'attack', 'system', 'backdoor', 'system', 'payload', 'egg', 'jscript', '_', 'affect', 'final', 'more', 'payload', 'egg'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The final payload is a JScript backdoor also known as More_eggs that allows the attacker to control the affected system remotely.', 'action': {'description': '', 'data': ['backdoor', 'allow', 'control', 'attack', 'system', 'backdoor', 'system', 'payload', 'egg', 'jscript', '_', 'affect', 'final', 'more', 'payload', 'egg'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 Notable applications used in these attacks are cmstp and msxsl. 

Extracted Information:
 ['cmstp', 'use', 'attack', 'applic', 'notabl', 'applic'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Notable applications used in these attacks are cmstp and msxsl.', 'action': {'description': '', 'data': ['cmstp', 'use', 'attack', 'applic', 'notabl', 'applic'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1138', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Shimming', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Notable applications used in these attacks are cmstp and msxsl.', 'action': {'description': '', 'data': ['cmstp', 'use', 'attack', 'applic', 'notabl', 'applic'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1149', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'LC_MAIN Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Notable applications used in these attacks are cmstp and msxsl.', 'action': {'description': '', 'data': ['cmstp', 'use', 'attack', 'applic', 'notabl', 'applic'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1170', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Mshta', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Notable applications used in these attacks are cmstp and msxsl.', 'action': {'description': '', 'data': ['cmstp', 'use', 'attack', 'applic', 'notabl', 'applic'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1216', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Script Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Notable applications used in these attacks are cmstp and msxsl.', 'action': {'description': '', 'data': ['cmstp', 'use', 'attack', 'applic', 'notabl', 'applic'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1204', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'User Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}]
Text:
 The Microsoft Connection Manager Profile Installer (cmstpexe) is a command-line program used to install Connection Manager service profiles. 

Extracted Information:
 ['instal', 'program', 'profil', 'servic', 'instal', 'manag', 'profil', 'connect', 'microsoft', 'program', 'command-lin', 'instal'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Microsoft Connection Manager Profile Installer (cmstpexe) is a command-line program used to install Connection Manager service profiles.', 'action': {'description': '', 'data': ['instal', 'program', 'profil', 'servic', 'instal', 'manag', 'profil', 'connect', 'microsoft', 'program', 'command-lin', 'instal'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1130', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Install Root Certificate', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Microsoft Connection Manager Profile Installer (cmstpexe) is a command-line program used to install Connection Manager service profiles.', 'action': {'description': '', 'data': ['instal', 'program', 'profil', 'servic', 'instal', 'manag', 'profil', 'connect', 'microsoft', 'program', 'command-lin', 'instal'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1138', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Shimming', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Microsoft Connection Manager Profile Installer (cmstpexe) is a command-line program used to install Connection Manager service profiles.', 'action': {'description': '', 'data': ['instal', 'program', 'profil', 'servic', 'instal', 'manag', 'profil', 'connect', 'microsoft', 'program', 'command-lin', 'instal'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1138', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Application Shimming', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Microsoft Connection Manager Profile Installer (cmstpexe) is a command-line program used to install Connection Manager service profiles.', 'action': {'description': '', 'data': ['instal', 'program', 'profil', 'servic', 'instal', 'manag', 'profil', 'connect', 'microsoft', 'program', 'command-lin', 'instal'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1050', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'New Service', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The Microsoft Connection Manager Profile Installer (cmstpexe) is a command-line program used to install Connection Manager service profiles.', 'action': {'description': '', 'data': ['instal', 'program', 'profil', 'servic', 'instal', 'manag', 'profil', 'connect', 'microsoft', 'program', 'command-lin', 'instal'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1176', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Browser Extensions', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}]
Text:
 Cmstp accepts an installation information file (INF) as a parameter and installs a service profile leveraged for remote access connections. 

Extracted Information:
 ['instal', 'accept', 'servic', 'leverag', 'access', 'connect', 'instal', 'inform', 'profil', 'file', 'connect', 'remot', 'cmstp'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp accepts an installation information file (INF) as a parameter and installs a service profile leveraged for remote access connections.', 'action': {'description': '', 'data': ['instal', 'accept', 'servic', 'leverag', 'access', 'connect', 'instal', 'inform', 'profil', 'file', 'connect', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1076', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Remote Desktop Protocol', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp accepts an installation information file (INF) as a parameter and installs a service profile leveraged for remote access connections.', 'action': {'description': '', 'data': ['instal', 'accept', 'servic', 'leverag', 'access', 'connect', 'instal', 'inform', 'profil', 'file', 'connect', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1184', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'SSH Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp accepts an installation information file (INF) as a parameter and installs a service profile leveraged for remote access connections.', 'action': {'description': '', 'data': ['instal', 'accept', 'servic', 'leverag', 'access', 'connect', 'instal', 'inform', 'profil', 'file', 'connect', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1050', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'New Service', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp accepts an installation information file (INF) as a parameter and installs a service profile leveraged for remote access connections.', 'action': {'description': '', 'data': ['instal', 'accept', 'servic', 'leverag', 'access', 'connect', 'instal', 'inform', 'profil', 'file', 'connect', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1049', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'System Network Connections Discovery', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Discovery', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp accepts an installation information file (INF) as a parameter and installs a service profile leveraged for remote access connections.', 'action': {'description': '', 'data': ['instal', 'accept', 'servic', 'leverag', 'access', 'connect', 'instal', 'inform', 'profil', 'file', 'connect', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1014', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Rootkit', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 A malicious INF file can be supplied as a parameter to download and execute remote code. 

Extracted Information:
 ['download', 'code', 'suppli', 'file', 'inf', 'code', 'file', 'remot', 'malici'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'A malicious INF file can be supplied as a parameter to download and execute remote code.', 'action': {'description': '', 'data': ['download', 'code', 'suppli', 'file', 'inf', 'code', 'file', 'remot', 'malici'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1156', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': '.bash_profile and .bashrc', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'A malicious INF file can be supplied as a parameter to download and execute remote code.', 'action': {'description': '', 'data': ['download', 'code', 'suppli', 'file', 'inf', 'code', 'file', 'remot', 'malici'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1047', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Windows Management Instrumentation', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'A malicious INF file can be supplied as a parameter to download and execute remote code.', 'action': {'description': '', 'data': ['download', 'code', 'suppli', 'file', 'inf', 'code', 'file', 'remot', 'malici'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1191', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'CMSTP', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'A malicious INF file can be supplied as a parameter to download and execute remote code.', 'action': {'description': '', 'data': ['download', 'code', 'suppli', 'file', 'inf', 'code', 'file', 'remot', 'malici'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1150', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Plist Modification', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'A malicious INF file can be supplied as a parameter to download and execute remote code.', 'action': {'description': '', 'data': ['download', 'code', 'suppli', 'file', 'inf', 'code', 'file', 'remot', 'malici'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1163', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Rc.common', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}]
Text:
 Cmstp may also be used to load and execute COM scriptlets (SCT files) from remote servers. 

Extracted Information:
 ['execut', 'scriptlet', 'load', 'file', 'use', 'com', 'sct', 'execut', 'cmstp', 'server', 'server', 'remot', 'cmstp'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp may also be used to load and execute COM scriptlets (SCT files) from remote servers.', 'action': {'description': '', 'data': ['execut', 'scriptlet', 'load', 'file', 'use', 'com', 'sct', 'execut', 'cmstp', 'server', 'server', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1100', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Web Shell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp may also be used to load and execute COM scriptlets (SCT files) from remote servers.', 'action': {'description': '', 'data': ['execut', 'scriptlet', 'load', 'file', 'use', 'com', 'sct', 'execut', 'cmstp', 'server', 'server', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1191', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'CMSTP', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp may also be used to load and execute COM scriptlets (SCT files) from remote servers.', 'action': {'description': '', 'data': ['execut', 'scriptlet', 'load', 'file', 'use', 'com', 'sct', 'execut', 'cmstp', 'server', 'server', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1047', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Windows Management Instrumentation', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp may also be used to load and execute COM scriptlets (SCT files) from remote servers.', 'action': {'description': '', 'data': ['execut', 'scriptlet', 'load', 'file', 'use', 'com', 'sct', 'execut', 'cmstp', 'server', 'server', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1004', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Winlogon Helper DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Cmstp may also be used to load and execute COM scriptlets (SCT files) from remote servers.', 'action': {'description': '', 'data': ['execut', 'scriptlet', 'load', 'file', 'use', 'com', 'sct', 'execut', 'cmstp', 'server', 'server', 'remot', 'cmstp'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1004', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Winlogon Helper DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}]
Text:
 Microsoft allows developers to create COM+ objects in script code stored in an XML document, a so-called scriptlet file. 

Extracted Information:
 ['allow', 'creat', 'object', 'script', 'develop', 'scriptlet', 'document', 'xml', 'com', 'code', 'file', 'document', 'code', 'com', 'store', 'file', 'so-cal', 'microsoft'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Microsoft allows developers to create COM+ objects in script code stored in an XML document, a so-called scriptlet file.', 'action': {'description': '', 'data': ['allow', 'creat', 'object', 'script', 'develop', 'scriptlet', 'document', 'xml', 'com', 'code', 'file', 'document', 'code', 'com', 'store', 'file', 'so-cal', 'microsoft'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1122', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Component Object Model Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Microsoft allows developers to create COM+ objects in script code stored in an XML document, a so-called scriptlet file.', 'action': {'description': '', 'data': ['allow', 'creat', 'object', 'script', 'develop', 'scriptlet', 'document', 'xml', 'com', 'code', 'file', 'document', 'code', 'com', 'store', 'file', 'so-cal', 'microsoft'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1117', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Regsvr32', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Microsoft allows developers to create COM+ objects in script code stored in an XML document, a so-called scriptlet file.', 'action': {'description': '', 'data': ['allow', 'creat', 'object', 'script', 'develop', 'scriptlet', 'document', 'xml', 'com', 'code', 'file', 'document', 'code', 'com', 'store', 'file', 'so-cal', 'microsoft'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1117', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Regsvr32', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Microsoft allows developers to create COM+ objects in script code stored in an XML document, a so-called scriptlet file.', 'action': {'description': '', 'data': ['allow', 'creat', 'object', 'script', 'develop', 'scriptlet', 'document', 'xml', 'com', 'code', 'file', 'document', 'code', 'com', 'store', 'file', 'so-cal', 'microsoft'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1020', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Automated Exfiltration', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Exfiltration', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Microsoft allows developers to create COM+ objects in script code stored in an XML document, a so-called scriptlet file.', 'action': {'description': '', 'data': ['allow', 'creat', 'object', 'script', 'develop', 'scriptlet', 'document', 'xml', 'com', 'code', 'file', 'document', 'code', 'com', 'store', 'file', 'so-cal', 'microsoft'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}]
Text:
 Although it is common to use JScript or VBScript, as they are available in Windows by default, a scriptlet can contain COM+ objects implemented in other languages, including Perl and Python, which would be fully functional if the respective interpreters are installed. 

Extracted Information:
 ['avail', 'use', 'contain', 'function', 'common', 'object', 'jscript', 'vbscript', 'com', 'instal', 'interpret', 'avail', 'languag', 'implement', 'window', 'interpret', 'languag', 'respect', 'languag', 'scriptlet'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Although it is common to use JScript or VBScript, as they are available in Windows by default, a scriptlet can contain COM+ objects implemented in other languages, including Perl and Python, which would be fully functional if the respective interpreters are installed.', 'action': {'description': '', 'data': ['avail', 'use', 'contain', 'function', 'common', 'object', 'jscript', 'vbscript', 'com', 'instal', 'interpret', 'avail', 'languag', 'implement', 'window', 'interpret', 'languag', 'respect', 'languag', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1064', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Scripting', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Although it is common to use JScript or VBScript, as they are available in Windows by default, a scriptlet can contain COM+ objects implemented in other languages, including Perl and Python, which would be fully functional if the respective interpreters are installed.', 'action': {'description': '', 'data': ['avail', 'use', 'contain', 'function', 'common', 'object', 'jscript', 'vbscript', 'com', 'instal', 'interpret', 'avail', 'languag', 'implement', 'window', 'interpret', 'languag', 'respect', 'languag', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1155', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'AppleScript', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Although it is common to use JScript or VBScript, as they are available in Windows by default, a scriptlet can contain COM+ objects implemented in other languages, including Perl and Python, which would be fully functional if the respective interpreters are installed.', 'action': {'description': '', 'data': ['avail', 'use', 'contain', 'function', 'common', 'object', 'jscript', 'vbscript', 'com', 'instal', 'interpret', 'avail', 'languag', 'implement', 'window', 'interpret', 'languag', 'respect', 'languag', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1122', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Component Object Model Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Although it is common to use JScript or VBScript, as they are available in Windows by default, a scriptlet can contain COM+ objects implemented in other languages, including Perl and Python, which would be fully functional if the respective interpreters are installed.', 'action': {'description': '', 'data': ['avail', 'use', 'contain', 'function', 'common', 'object', 'jscript', 'vbscript', 'com', 'instal', 'interpret', 'avail', 'languag', 'implement', 'window', 'interpret', 'languag', 'respect', 'languag', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1220', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'XSL Script Processing', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'Although it is common to use JScript or VBScript, as they are available in Windows by default, a scriptlet can contain COM+ objects implemented in other languages, including Perl and Python, which would be fully functional if the respective interpreters are installed.', 'action': {'description': '', 'data': ['avail', 'use', 'contain', 'function', 'common', 'object', 'jscript', 'vbscript', 'com', 'instal', 'interpret', 'avail', 'languag', 'implement', 'window', 'interpret', 'languag', 'respect', 'languag', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1220', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'XSL Script Processing', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 To bypass AppLocker and launching script code within a scriptlet, the attacker includes the malicious code within an XML script tag placed within the registration tag of the scriptlet file and calls cmstp with appropriate parameters. 

Extracted Information:
 ['bypass', 'includ', 'launch', 'call', 'paramet', 'script', 'scriptlet', 'xml', 'applock', 'registr', 'tag', 'cmstp', 'code', 'file', 'bypass', 'launch', 'paramet', 'code', 'appropri', 'malici', 'attack'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'To bypass AppLocker and launching script code within a scriptlet, the attacker includes the malicious code within an XML script tag placed within the registration tag of the scriptlet file and calls cmstp with appropriate parameters.', 'action': {'description': '', 'data': ['bypass', 'includ', 'launch', 'call', 'paramet', 'script', 'scriptlet', 'xml', 'applock', 'registr', 'tag', 'cmstp', 'code', 'file', 'bypass', 'launch', 'paramet', 'code', 'appropri', 'malici', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'To bypass AppLocker and launching script code within a scriptlet, the attacker includes the malicious code within an XML script tag placed within the registration tag of the scriptlet file and calls cmstp with appropriate parameters.', 'action': {'description': '', 'data': ['bypass', 'includ', 'launch', 'call', 'paramet', 'script', 'scriptlet', 'xml', 'applock', 'registr', 'tag', 'cmstp', 'code', 'file', 'bypass', 'launch', 'paramet', 'code', 'appropri', 'malici', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'To bypass AppLocker and launching script code within a scriptlet, the attacker includes the malicious code within an XML script tag placed within the registration tag of the scriptlet file and calls cmstp with appropriate parameters.', 'action': {'description': '', 'data': ['bypass', 'includ', 'launch', 'call', 'paramet', 'script', 'scriptlet', 'xml', 'applock', 'registr', 'tag', 'cmstp', 'code', 'file', 'bypass', 'launch', 'paramet', 'code', 'appropri', 'malici', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'To bypass AppLocker and launching script code within a scriptlet, the attacker includes the malicious code within an XML script tag placed within the registration tag of the scriptlet file and calls cmstp with appropriate parameters.', 'action': {'description': '', 'data': ['bypass', 'includ', 'launch', 'call', 'paramet', 'script', 'scriptlet', 'xml', 'applock', 'registr', 'tag', 'cmstp', 'code', 'file', 'bypass', 'launch', 'paramet', 'code', 'appropri', 'malici', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1160', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Launch Daemon', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'To bypass AppLocker and launching script code within a scriptlet, the attacker includes the malicious code within an XML script tag placed within the registration tag of the scriptlet file and calls cmstp with appropriate parameters.', 'action': {'description': '', 'data': ['bypass', 'includ', 'launch', 'call', 'paramet', 'script', 'scriptlet', 'xml', 'applock', 'registr', 'tag', 'cmstp', 'code', 'file', 'bypass', 'launch', 'paramet', 'code', 'appropri', 'malici', 'attack'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1015', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Accessibility Features', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}]
Text:
 An earlier part of the second stage is implemented as an encrypted JScript scriptlet which eventually drops a randomly named COM server DLL binary with a txt filename extension, for example, 9242txt, in the user's home folder and registers the server using the regsvr32exe utilityThe dropper contains an encrypted data blob that is decrypted and written to the disk. 

Extracted Information:
 ['binari', 'use', 'drop', 'contain', 'regist', 'part', 'home', 'extens', 'dropper', 'txt', 'regist', 'binari', 'dll', 'implement', 'folder', 'regsvr32ex', 'utilityth', 'scriptlet', 'server', 'decrypt', 'disk', 'filenam', 'written', 'jscript', 'exampl', 'com', 'blob', 'name', 'data', 'exampl', 'folder', 'part', 'scriptlet', 'stage', 'blob', 'encrypt', 'second', 'earlier', 'dll', 'scriptlet'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "An earlier part of the second stage is implemented as an encrypted JScript scriptlet which eventually drops a randomly named COM server DLL binary with a txt filename extension, for example, 9242txt, in the user's home folder and registers the server using the regsvr32exe utilityThe dropper contains an encrypted data blob that is decrypted and written to the disk.", 'action': {'description': '', 'data': ['binari', 'use', 'drop', 'contain', 'regist', 'part', 'home', 'extens', 'dropper', 'txt', 'regist', 'binari', 'dll', 'implement', 'folder', 'regsvr32ex', 'utilityth', 'scriptlet', 'server', 'decrypt', 'disk', 'filenam', 'written', 'jscript', 'exampl', 'com', 'blob', 'name', 'data', 'exampl', 'folder', 'part', 'scriptlet', 'stage', 'blob', 'encrypt', 'second', 'earlier', 'dll', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1191', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'CMSTP', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "An earlier part of the second stage is implemented as an encrypted JScript scriptlet which eventually drops a randomly named COM server DLL binary with a txt filename extension, for example, 9242txt, in the user's home folder and registers the server using the regsvr32exe utilityThe dropper contains an encrypted data blob that is decrypted and written to the disk.", 'action': {'description': '', 'data': ['binari', 'use', 'drop', 'contain', 'regist', 'part', 'home', 'extens', 'dropper', 'txt', 'regist', 'binari', 'dll', 'implement', 'folder', 'regsvr32ex', 'utilityth', 'scriptlet', 'server', 'decrypt', 'disk', 'filenam', 'written', 'jscript', 'exampl', 'com', 'blob', 'name', 'data', 'exampl', 'folder', 'part', 'scriptlet', 'stage', 'blob', 'encrypt', 'second', 'earlier', 'dll', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1117', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Regsvr32', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "An earlier part of the second stage is implemented as an encrypted JScript scriptlet which eventually drops a randomly named COM server DLL binary with a txt filename extension, for example, 9242txt, in the user's home folder and registers the server using the regsvr32exe utilityThe dropper contains an encrypted data blob that is decrypted and written to the disk.", 'action': {'description': '', 'data': ['binari', 'use', 'drop', 'contain', 'regist', 'part', 'home', 'extens', 'dropper', 'txt', 'regist', 'binari', 'dll', 'implement', 'folder', 'regsvr32ex', 'utilityth', 'scriptlet', 'server', 'decrypt', 'disk', 'filenam', 'written', 'jscript', 'exampl', 'com', 'blob', 'name', 'data', 'exampl', 'folder', 'part', 'scriptlet', 'stage', 'blob', 'encrypt', 'second', 'earlier', 'dll', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1158', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Hidden Files and Directories', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "An earlier part of the second stage is implemented as an encrypted JScript scriptlet which eventually drops a randomly named COM server DLL binary with a txt filename extension, for example, 9242txt, in the user's home folder and registers the server using the regsvr32exe utilityThe dropper contains an encrypted data blob that is decrypted and written to the disk.", 'action': {'description': '', 'data': ['binari', 'use', 'drop', 'contain', 'regist', 'part', 'home', 'extens', 'dropper', 'txt', 'regist', 'binari', 'dll', 'implement', 'folder', 'regsvr32ex', 'utilityth', 'scriptlet', 'server', 'decrypt', 'disk', 'filenam', 'written', 'jscript', 'exampl', 'com', 'blob', 'name', 'data', 'exampl', 'folder', 'part', 'scriptlet', 'stage', 'blob', 'encrypt', 'second', 'earlier', 'dll', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1117', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Regsvr32', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': "An earlier part of the second stage is implemented as an encrypted JScript scriptlet which eventually drops a randomly named COM server DLL binary with a txt filename extension, for example, 9242txt, in the user's home folder and registers the server using the regsvr32exe utilityThe dropper contains an encrypted data blob that is decrypted and written to the disk.", 'action': {'description': '', 'data': ['binari', 'use', 'drop', 'contain', 'regist', 'part', 'home', 'extens', 'dropper', 'txt', 'regist', 'binari', 'dll', 'implement', 'folder', 'regsvr32ex', 'utilityth', 'scriptlet', 'server', 'decrypt', 'disk', 'filenam', 'written', 'jscript', 'exampl', 'com', 'blob', 'name', 'data', 'exampl', 'folder', 'part', 'scriptlet', 'stage', 'blob', 'encrypt', 'second', 'earlier', 'dll', 'scriptlet'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1174', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Password Filter DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Credential Access', 'link': '', 'highlight': ''}}]
Text:
 The dropper then launches the next stage of the attack by starting PowerShell, msxsl or cmstpexe as described above. 

Extracted Information:
 ['start', 'launch', 'cmstpex', 'stage', 'powershel', 'msxsl', 'stage', 'next', 'dropper'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The dropper then launches the next stage of the attack by starting PowerShell, msxsl or cmstpexe as described above.', 'action': {'description': '', 'data': ['start', 'launch', 'cmstpex', 'stage', 'powershel', 'msxsl', 'stage', 'next', 'dropper'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1105', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Remote File Copy', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The dropper then launches the next stage of the attack by starting PowerShell, msxsl or cmstpexe as described above.', 'action': {'description': '', 'data': ['start', 'launch', 'cmstpex', 'stage', 'powershel', 'msxsl', 'stage', 'next', 'dropper'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1050', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'New Service', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The dropper then launches the next stage of the attack by starting PowerShell, msxsl or cmstpexe as described above.', 'action': {'description': '', 'data': ['start', 'launch', 'cmstpex', 'stage', 'powershel', 'msxsl', 'stage', 'next', 'dropper'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1074', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Data Staged', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Collection', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The dropper then launches the next stage of the attack by starting PowerShell, msxsl or cmstpexe as described above.', 'action': {'description': '', 'data': ['start', 'launch', 'cmstpex', 'stage', 'powershel', 'msxsl', 'stage', 'next', 'dropper'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The dropper then launches the next stage of the attack by starting PowerShell, msxsl or cmstpexe as described above.', 'action': {'description': '', 'data': ['start', 'launch', 'cmstpex', 'stage', 'powershel', 'msxsl', 'stage', 'next', 'dropper'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 The PowerShell chain is launched from an obfuscated JScript scriptlet previously downloaded from the command and control (C2) server and launched using cmstpexe. 

Extracted Information:
 ['use', 'jscript', 'control', 'scriptlet', 'launch', 'server', 'cmstpex', 'command', 'powershel', 'chain', 'download', 'scriptlet', 'obfusc'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell chain is launched from an obfuscated JScript scriptlet previously downloaded from the command and control (C2) server and launched using cmstpexe.', 'action': {'description': '', 'data': ['use', 'jscript', 'control', 'scriptlet', 'launch', 'server', 'cmstpex', 'command', 'powershel', 'chain', 'download', 'scriptlet', 'obfusc'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell chain is launched from an obfuscated JScript scriptlet previously downloaded from the command and control (C2) server and launched using cmstpexe.', 'action': {'description': '', 'data': ['use', 'jscript', 'control', 'scriptlet', 'launch', 'server', 'cmstpex', 'command', 'powershel', 'chain', 'download', 'scriptlet', 'obfusc'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1086', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'PowerShell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell chain is launched from an obfuscated JScript scriptlet previously downloaded from the command and control (C2) server and launched using cmstpexe.', 'action': {'description': '', 'data': ['use', 'jscript', 'control', 'scriptlet', 'launch', 'server', 'cmstpex', 'command', 'powershel', 'chain', 'download', 'scriptlet', 'obfusc'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1191', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'CMSTP', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell chain is launched from an obfuscated JScript scriptlet previously downloaded from the command and control (C2) server and launched using cmstpexe.', 'action': {'description': '', 'data': ['use', 'jscript', 'control', 'scriptlet', 'launch', 'server', 'cmstpex', 'command', 'powershel', 'chain', 'download', 'scriptlet', 'obfusc'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The PowerShell chain is launched from an obfuscated JScript scriptlet previously downloaded from the command and control (C2) server and launched using cmstpexe.', 'action': {'description': '', 'data': ['use', 'jscript', 'control', 'scriptlet', 'launch', 'server', 'cmstpex', 'command', 'powershel', 'chain', 'download', 'scriptlet', 'obfusc'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1104', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Multi-Stage Channels', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}]
Text:
 The first PowerShell stage is a simple downloader that downloads the next PowerShell stage and launches a child instance of powershellexe using the downloaded, randomly named script as the argument. 

Extracted Information:
 ['download', 'launch', 'download', 'use', 'child', 'launch', 'powershel', 'instanc', 'script', 'stage', 'script', 'stage', 'download', 'next', 'first', 'name', 'simpl', 'stage'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The first PowerShell stage is a simple downloader that downloads the next PowerShell stage and launches a child instance of powershellexe using the downloaded, randomly named script as the argument.', 'action': {'description': '', 'data': ['download', 'launch', 'download', 'use', 'child', 'launch', 'powershel', 'instanc', 'script', 'stage', 'script', 'stage', 'download', 'next', 'first', 'name', 'simpl', 'stage'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The first PowerShell stage is a simple downloader that downloads the next PowerShell stage and launches a child instance of powershellexe using the downloaded, randomly named script as the argument.', 'action': {'description': '', 'data': ['download', 'launch', 'download', 'use', 'child', 'launch', 'powershel', 'instanc', 'script', 'stage', 'script', 'stage', 'download', 'next', 'first', 'name', 'simpl', 'stage'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1192', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Spearphishing Link', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Initial Access', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The first PowerShell stage is a simple downloader that downloads the next PowerShell stage and launches a child instance of powershellexe using the downloaded, randomly named script as the argument.', 'action': {'description': '', 'data': ['download', 'launch', 'download', 'use', 'child', 'launch', 'powershel', 'instanc', 'script', 'stage', 'script', 'stage', 'download', 'next', 'first', 'name', 'simpl', 'stage'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1086', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'PowerShell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The first PowerShell stage is a simple downloader that downloads the next PowerShell stage and launches a child instance of powershellexe using the downloaded, randomly named script as the argument.', 'action': {'description': '', 'data': ['download', 'launch', 'download', 'use', 'child', 'launch', 'powershel', 'instanc', 'script', 'stage', 'script', 'stage', 'download', 'next', 'first', 'name', 'simpl', 'stage'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1105', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Remote File Copy', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The first PowerShell stage is a simple downloader that downloads the next PowerShell stage and launches a child instance of powershellexe using the downloaded, randomly named script as the argument.', 'action': {'description': '', 'data': ['download', 'launch', 'download', 'use', 'child', 'launch', 'powershel', 'instanc', 'script', 'stage', 'script', 'stage', 'download', 'next', 'first', 'name', 'simpl', 'stage'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 The downloaded PowerShell script code is obfuscated in several layers before the last layer is reached. 

Extracted Information:
 ['layer', 'script', 'reach', 'obfusc', 'powershel', 'code', 'obfusc', 'layer', 'code', 'layer', 'layer', 'last', 'sever', 'download'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The downloaded PowerShell script code is obfuscated in several layers before the last layer is reached.', 'action': {'description': '', 'data': ['layer', 'script', 'reach', 'obfusc', 'powershel', 'code', 'obfusc', 'layer', 'code', 'layer', 'layer', 'last', 'sever', 'download'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The downloaded PowerShell script code is obfuscated in several layers before the last layer is reached.', 'action': {'description': '', 'data': ['layer', 'script', 'reach', 'obfusc', 'powershel', 'code', 'obfusc', 'layer', 'code', 'layer', 'layer', 'last', 'sever', 'download'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1218', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Signed Binary Proxy Execution', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The downloaded PowerShell script code is obfuscated in several layers before the last layer is reached.', 'action': {'description': '', 'data': ['layer', 'script', 'reach', 'obfusc', 'powershel', 'code', 'obfusc', 'layer', 'code', 'layer', 'layer', 'last', 'sever', 'download'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1086', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'PowerShell', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Execution', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The downloaded PowerShell script code is obfuscated in several layers before the last layer is reached.', 'action': {'description': '', 'data': ['layer', 'script', 'reach', 'obfusc', 'powershel', 'code', 'obfusc', 'layer', 'code', 'layer', 'layer', 'last', 'sever', 'download'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1172', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Domain Fronting', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Command and Control', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The downloaded PowerShell script code is obfuscated in several layers before the last layer is reached.', 'action': {'description': '', 'data': ['layer', 'script', 'reach', 'obfusc', 'powershel', 'code', 'obfusc', 'layer', 'code', 'layer', 'layer', 'last', 'sever', 'download'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 The last layer loads shellcode into memory and creates a thread within the PowerShell interpreter process space. 

Extracted Information:
 ['creat', 'shellcod', 'layer', 'shellcod', 'memori', 'interpret', 'process', 'space', 'powershel', 'load', 'thread', 'load', 'last', 'load'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The last layer loads shellcode into memory and creates a thread within the PowerShell interpreter process space.', 'action': {'description': '', 'data': ['creat', 'shellcod', 'layer', 'shellcod', 'memori', 'interpret', 'process', 'space', 'powershel', 'load', 'thread', 'load', 'last', 'load'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1175', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Distributed Component Object Model', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Lateral Movement', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The last layer loads shellcode into memory and creates a thread within the PowerShell interpreter process space.', 'action': {'description': '', 'data': ['creat', 'shellcod', 'layer', 'shellcod', 'memori', 'interpret', 'process', 'space', 'powershel', 'load', 'thread', 'load', 'last', 'load'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1117', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Regsvr32', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The last layer loads shellcode into memory and creates a thread within the PowerShell interpreter process space.', 'action': {'description': '', 'data': ['creat', 'shellcod', 'layer', 'shellcod', 'memori', 'interpret', 'process', 'space', 'powershel', 'load', 'thread', 'load', 'last', 'load'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1055', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Process Injection', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The last layer loads shellcode into memory and creates a thread within the PowerShell interpreter process space.', 'action': {'description': '', 'data': ['creat', 'shellcod', 'layer', 'shellcod', 'memori', 'interpret', 'process', 'space', 'powershel', 'load', 'thread', 'load', 'last', 'load'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1013', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Port Monitors', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Privilege Escalation', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'The last layer loads shellcode into memory and creates a thread within the PowerShell interpreter process space.', 'action': {'description': '', 'data': ['creat', 'shellcod', 'layer', 'shellcod', 'memori', 'interpret', 'process', 'space', 'powershel', 'load', 'thread', 'load', 'last', 'load'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1038', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'DLL Search Order Hijacking', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
Text:
 On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality. 

Extracted Information:
 ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'] 

Mapped:




[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1128', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Netsh Helper DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1073', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'DLL Side-Loading', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1209', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Time Providers', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1209', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Time Providers', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]


==========================================================================================================================================================================================================================================================================


==> Reference/TTPOldversion.txt <==
T1005 - Data from Local System
T1014 - Tootkit
T1023(T1547/009) - Boot or Logon Autostart Execution: Shortcut Modification)
T1055 -Process Injection 
T1076(T1021/001) - Remote Services: Remote Desktop Protocol)
T1083 - File and Directory Discovery
T1086(T1059/001) - Command and Scripting Interpreter: PowerShell)
T1090 - Proxy
T1132 - Data Encoding
T1138(T1546/011) - Event Triggered Execution: Application Shimming)
T1139(T1552/003 -Unsecured Credentials: Bash History)
T1145(T1552/004) - Unsecured Credentials: Private Keys)
T1145(T1552/004) - Unsecured Credentials: Private Keys)
T1151(T1036/006) - Masquerading: Space after Filename)
T1158(T1564/001 -Hide Artifacts: Hidden Files and Directories)
T1177(T1547/008) - Boot or Logon Autostart Execution: LSASS Driver)
T1184(T1563/001) - Remote Service Session Hijacking: SSH Hijacking)
T1192(T1566/002) - Phishing: Spearphishing Link)
T1497 - Virtualization/Sandbox Evasion

T1003
T1013(T1547/010) - Boot or Logon Autostart Execution: Port Monitors
T1014
T1017(T1072) - Software Deployment Tools
T1050(T1543/003) - Create or Modify System Process: Windows Service
T1055
T1068 - Exploitation for Privilege Escalation
T1117(T1218/010)
T1134 - Access Token Manipulation
T1138
T1175(1021/003, T1559/001) - Component Object Model and Distributed COM
T1177
T1181(T1055/011) - Process Injection: Extra Window Memory Injection
T1186(T1055/013) - Process Injection: Process Doppelgänging
T1201 - Password Policy Discovery
T1204 - User Execution
T1206(T1548/003) - Abuse Elevation Control Mechanism: Sudo and Sudo Caching
T1212 - Exploitation for Credential Access
T1215(T1547/006) - Boot or Logon Autostart Execution: Kernel Modules and Extensions

T1003
T1014
T1015(T1546/008) - Event Triggered Execution: Accessibility Features
T1023(T1547/009) - Boot or Logon Autostart Execution: Shortcut Modification)
T1046 - Network Service Scanning
T1055
T1077(T1021/001) - Remote Services: SMB/Windows Admin Shares
T1086(T1059/001) - Command and Scripting Interpreter: PowerShell)
T1089(T1562/001) - Impair Defenses: Disable or Modify Tools
T1117(T1218/010)
T1138(T1546/011) - Event Triggered Execution: Application Shimming)
T1155(T1059/002) - Command and Scripting Interpreter: AppleScript
T1177(T1547/008) - Boot or Logon Autostart Execution: LSASS Driver
T1186(T1055/013) - Process Injection: Process Doppelgänging
T1192(T1566/002) - Phishing: Spearphishing Link)
T1195 - Supply Chain Compromise
T1197 - BITS Jobs
T1206(T1548/003) - Abuse Elevation Control Mechanism: Sudo and Sudo Caching
T1207 - Rogue Domain Controller
T1497 - Virtualization/Sandbox Evasion


==> Reference/result.json <==
[{'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1128', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Netsh Helper DLL', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1073', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'DLL Side-Loading', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1209', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Time Providers', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1209', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Time Providers', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Persistence', 'link': '', 'highlight': ''}}, {'serial': '1', 'subSerial': '0', 'typeOfAction': 's', 'original_sentence': 'On the PowerShell side of the infection chain, the downloaded final payload is a Cobalt Strike beacon, which provides the attacker with rich backdoor functionality.', 'action': {'description': '', 'data': ['provid', 'beacon', 'provid', 'beacon', 'infect', 'cobalt', 'attack', 'powershel', 'strike', 'function', 'chain', 'side', 'side', 'function', 'payload', 'backdoor', 'rich', 'final', 'download', 'payload', 'beacon'], 'link': '', 'highlight': ''}, 'techId': {'description': '', 'data': 't1027', 'link': '', 'highlight': ''}, 'technique': {'description': '', 'data': 'Obfuscated Files or Information', 'link': '', 'highlight': ''}, 'tactic': {'description': '', 'data': 'Defense Evasion', 'link': '', 'highlight': ''}}]
